Evidence for Warped Disks of Young Stars in the Galactic Center

The central parsec around the super-massive black hole in the Galactic Center hosts more than 100 young and massive stars. Outside the central cusp (R~1") the majority of these O and Wolf-Rayet (WR) stars reside in a main clockwise system, plus a second, less prominent disk or streamer system at large angles with respect to the main system. Here we present the results from new observations of the Galactic Center with the AO-assisted near-infrared imager NACO and the integral field spectrograph SINFONI on the ESO/VLT. These include the detection of 27 new reliably measured WR/O stars in the central 12" and improved measurements of 63 previously detected stars, with proper motion uncertainties reduced by a factor of four compared to our earlier work. We develop a detailed statistical analysis of their orbital properties and orientations. Half of the WR/O stars are compatible with being members of a clockwise rotating system. The rotation axis of this system shows a strong transition as a function of the projected distance from SgrA*. The main clockwise system either is either a strongly warped single disk with a thickness of about 10 degrees, or consists of a series of streamers with significant radial variation in their orbital planes. 11 out of 61 clockwise moving stars have an angular separation of more than 30 degrees from the clockwise system. The mean eccentricity of the clockwise system is 0.36+/-0.06. The distribution of the counter-clockwise WR/O star is not isotropic at the 98% confidence level. It is compatible with a coherent structure such as stellar filaments, streams, small clusters or possibly a disk in a dissolving state. The observed disk warp and the steep surface density distribution favor in situ star formation in gaseous accretion disks as the origin of the young stars.

==> early_O_WR_stars.csv <==
Star,mK,"x("")","y("")","d("")",vRA (km/s),evRA (km/s),vDEC (km/s),evDEC (km/s),vr (km/s),evr (km/s)
1,13.70,-0.78,-0.27,0.82,83.26,0.69,-57.14,0.93,-75,25
2,13.70,-0.93,0.29,0.97,-162.32,1.61,-438.50,1.14,-557,26
3,12.17,0.47,0.87,0.99,-532.58,1.24,58.45,1.60,1,33
4,13.00,0.99,0.02,0.99,222.12,0.93,49.49,1.98,536,30
5,10.20,0.02,1.21,1.21,229.38,1.36,30.60,1.61,-15,50
6,10.01,1.14,0.48,1.23,-331.05,1.10,291.87,1.70,158,40
7,13.57,-0.86,-1.00,1.31,425.36,0.77,-118.99,1.10,8,22
8,12.84,-1.34,-0.33,1.38,180.73,6.99,-301.17,5.27,-400,100
9,10.04,1.04,-0.97,1.43,297.99,0.94,92.81,1.25,470,50
10,13.15,-1.66,0.13,1.67,54.80,9.02,-195.40,5.23,-277,50
11,12.70,-1.60,-0.51,1.68,295.67,4.80,-130.12,4.47,-235,100
12,11.49,0.72,-1.62,1.77,96.58,4.10,-258.47,4.52,206,30
13,10.70,2.00,0.57,2.08,-74.94,6.84,237.42,4.58,241,25
14,11.75,1.48,-1.47,2.09,313.11,6.75,96.67,5.90,286,20
15,11.69,1.63,-1.34,2.11,304.84,5.18,65.87,3.73,216,20
16,10.29,-1.58,1.40,2.11,183.04,6.03,-211.47,11.69,-190,90
17,11.20,1.87,-1.13,2.18,237.44,6.07,128.87,4.04,366,70
18,11.25,-0.04,-2.21,2.21,131.67,4.40,-237.81,4.11,63,20
19,10.79,1.30,-1.87,2.28,343.08,4.99,-20.07,5.99,100,20
20,12.08,-1.03,2.06,2.31,-344.88,4.22,-42.97,3.67,-100,70
21,13.00,2.31,-0.23,2.32,-63.88,5.53,224.46,5.11,49,50
22,12.76,0.42,2.30,2.34,-314.66,5.06,29.45,3.85,41,20
23,13.23,0.16,2.77,2.78,-341.76,5.00,40.44,3.73,36,20
24,9.14,2.88,1.00,3.05,100.58,12.94,-356.52,10.81,-10,20
25,12.04,2.95,-1.17,3.17,105.72,5.52,167.96,5.55,327,100
26,10.26,0.68,-3.13,3.20,261.72,6.70,-63.66,3.63,170,20
27,13.85,-3.13,-0.66,3.20,-27.95,6.88,215.13,9.64,40,40
28,12.11,-1.58,-2.79,3.20,284.53,4.93,-66.07,2.71,-114,50
29,13.68,1.44,2.95,3.29,-275.30,4.81,11.71,2.88,-84,6
30,12.41,-2.60,-2.08,3.33,221.55,3.92,51.85,7.95,63,30
31,10.46,-2.96,-1.65,3.39,-140.52,5.78,-106.11,5.72,71,20
32,12.46,1.67,-2.95,3.39,-31.89,5.42,147.65,4.15,56,20
33,11.70,-3.21,-1.41,3.51,-228.74,1.77,22.55,5.47,56,70
34,12.07,3.34,-1.13,3.53,-22.33,9.74,187.99,11.63,305,70
35,10.31,-3.17,-1.73,3.61,-247.72,4.39,17.24,8.71,40,40
36,13.56,-1.25,3.63,3.84,215.11,4.95,158.79,2.88,-167,20
37,12.32,-2.75,-2.83,3.95,-10.29,4.71,-169.89,4.67,20,20
38,12.40,-3.67,1.80,4.09,-201.44,6.76,-178.49,3.48,-154,25
39,12.45,0.77,-4.07,4.14,2.98,5.15,-178.14,2.94,60,50
40,11.56,-4.06,1.58,4.35,-89.55,5.63,-217.10,3.89,-290,30
41,13.47,4.43,0.26,4.43,-102.84,7.05,147.48,3.84,196,40
42,12.86,2.97,3.47,4.56,215.12,5.10,0.91,3.38,-150,100
43,12.85,-4.38,-1.64,4.68,-168.73,4.48,60.54,5.16,330,80
44,13.04,-3.75,2.84,4.71,-217.84,4.00,-151.99,5.89,-150,30
45,11.80,2.21,4.48,5.00,227.18,5.50,-93.59,5.01,-134,40
46,13.36,-4.31,-2.72,5.10,-133.86,7.70,-125.80,16.68,-40,70
47,9.33,5.26,0.60,5.30,-112.63,18.42,305.74,23.45,35,20
48,13.13,2.78,4.56,5.34,-49.57,4.53,-153.30,6.06,-115,50
49,13.16,-5.56,-1.29,5.71,186.13,4.02,52.15,5.80,155,50
50,11.71,4.62,-3.43,5.75,-175.58,4.45,-84.42,3.51,-135,30
51,13.33,-1.71,-5.53,5.78,-35.94,3.97,-157.72,3.60,10,50
52,11.68,5.81,0.08,5.81,-7.76,13.45,180.03,8.11,24,25
53,12.66,3.19,-4.86,5.82,-52.17,6.55,-148.15,7.13,140,50
54,12.09,5.44,3.03,6.23,94.62,5.82,-242.60,4.20,-135,70
55,12.08,2.87,-5.60,6.30,203.29,3.74,129.74,4.11,140,50
56,12.33,-3.95,4.93,6.32,-3.96,4.87,-128.80,5.80,-350,50
57,12.83,-6.05,-1.95,6.35,-38.68,5.77,294.27,21.26,-35,50
58,11.10,6.37,0.25,6.37,-103.02,7.05,185.39,5.01,8,20
59,13.35,-2.43,6.00,6.47,184.85,4.51,6.08,3.91,-305,100
60,11.28,1.84,-6.31,6.58,224.18,2.64,59.34,3.32,110,50
61,12.86,4.44,4.97,6.66,180.38,5.92,-45.57,5.26,-80,100
62,13.34,6.71,-0.48,6.73,64.73,6.88,197.38,8.08,86,100
63,13.70,-7.37,0.06,7.37,-76.82,5.57,-135.59,5.72,-120,50
64,12.45,1.62,-7.25,7.43,70.58,3.21,134.01,3.73,160,50
65,13.26,-3.81,6.49,7.53,188.56,4.44,113.34,6.02,-65,50
66,12.98,-7.35,-1.65,7.53,-122.97,8.45,-26.08,7.16,120,70
67,11.62,-1.09,7.63,7.71,-183.37,4.62,-89.01,4.08,-92,40
68,10.67,-7.74,1.39,7.87,78.72,6.47,205.85,5.48,60,50
69,13.38,-3.71,6.94,7.87,183.37,4.96,89.99,2.94,-45,50
70,11.60,-7.75,1.69,7.93,95.69,4.70,92.86,5.18,150,30
71,12.52,-7.09,3.60,7.95,-97.00,4.97,-165.35,6.04,-170,70
72,13.33,-1.60,8.04,8.20,-112.52,3.98,-120.61,3.57,-130,50
73,11.64,-3.70,-7.42,8.29,182.31,4.06,-21.36,2.63,30,100
74,11.81,-7.62,-3.58,8.42,-67.11,5.55,-139.23,3.40,70,70
75,11.14,-0.02,8.54,8.54,-30.23,4.85,129.56,5.81,-138,40
76,12.44,-8.09,-2.90,8.60,29.96,3.63,-63.86,3.35,190,50
77,12.75,-8.37,-3.35,9.01,13.37,4.53,-117.90,3.34,40,100
78,13.23,4.30,-8.03,9.11,83.65,7.85,42.02,9.36,180,80
79,13.57,-1.27,9.15,9.24,-114.13,6.42,-109.76,4.74,-185,50
80,13.16,-3.03,8.80,9.31,93.51,5.41,116.01,2.90,-160,50
81,12.96,9.46,0.28,9.46,-91.21,3.39,-106.52,6.71,-230,100
82,10.95,-6.51,-6.90,9.49,91.02,4.86,55.10,6.65,160,50
83,12.59,-9.61,-2.55,9.94,54.58,2.31,-42.91,4.39,30,70
84,11.52,5.66,-8.18,9.94,-43.11,3.83,-83.66,4.59,130,100
85,13.06,-8.62,-5.31,10.12,-79.42,4.75,136.53,8.61,-70,70
86,11.97,-1.57,10.04,10.16,-65.67,6.44,-72.51,3.54,-180,70
87,11.36,0.08,10.24,10.24,-89.03,5.29,34.12,4.33,-250,40
88,12.75,9.71,4.43,10.68,-18.65,3.43,-156.64,4.56,-150,40
89,13.48,2.57,10.95,11.24,-95.23,7.58,-101.15,3.52,-160,70
90,11.58,1.37,11.68,11.76,-48.42,6.91,71.38,3.07,-65,40


==> early_O_WR_stars.txt <==
17 W9;S014;west1_76 -0.775794 -0.270946 9.79084e-05  0.0001321 13.7 83.2552 -57.1429 -74.8089 0.690121 0.932908 25.493
18 S1-3 0.465721 0.87095 0.0001753  0.000225375 12.168 -532.581 58.4534 0.5 1.24089 1.59674 32.5
19 W5;S015;west1_91 -0.926292 0.293383 0.000226427  0.000160791 13.696 -162.318 -438.498 -557.097 1.61012 1.13983 26.4127
23 IRS16NW;S1-9 0.0230108 1.21187 0.000207387  0.00024466 10.2 229.377 30.5982 -14.73 1.35783 1.60663 50
24 IRS16C;S1-11 1.13537 0.479133 0.000167844  0.000258958 10.013 -331.052 291.866 158.228 1.1031 1.69999 40
26 W13;S1-12;w2n2-1_67 -0.856066 -0.998011 0.000109307  0.00015721 13.568 425.355 -118.993 7.54676 0.768409 1.10335 21.6218
27 W10;S1-14;west1_122 -1.34052 -0.33292 0.00035  0.00026 12.84 180.73 -301.17 -400 6.99 5.27 100
28 IRS16SW;S1-16 1.04102 -0.974017 0.000143535  0.000191189 10.039 297.989 92.8087 470 0.935891 1.24663 50
29 W7;S1-21;west1_148 -1.66336 0.12841 0.00044  0.00025 13.15 54.8 -195.4 -277 9.02 5.23 50
30 W14;S1-22;w2n2-1_15 -1.60415 -0.5056 0.00026  0.00023 12.7 295.67 -130.12 -235 4.8 4.47 100
31 16SSW;S1-24 0.72437 -1.61986 0.00022  0.00024 11.49 96.58 -258.47 206 4.1 4.52 30
32 IRS16CC;S2-9 1.99576 0.57055 0.00031  0.00021 10.7 -74.94 237.42 241 6.84 4.58 25
33 16SSE2;S2-6 1.48229 -1.4682 0.00039  0.00033 11.75 313.11 96.67 286 6.75 5.9 20
35 16SSE1;S2-4 1.6251 -1.3407 0.00029  0.0002 11.69 304.84 65.87 216 5.18 3.73 20
36 IRS29N;S2-10 -1.57637 1.4006 0.00029  0.00055 10.29 183.04 -211.47 -190 6.03 11.69 90
38 MPE+1.0-7.4(16SE1);S2-15 1.86824 -1.13068 0.00032  0.00021 11.2 237.44 128.87 366 6.07 4.04 70
39 IRS33N;S2-13 -0.04276 -2.21144 0.00023  0.00021 11.25 131.67 -237.81 63 4.4 4.11 20
40 MPE+1.6-6.8(16S);S2-17 1.3019 -1.87473 0.00024  0.00028 10.79 343.08 -20.07 100 4.99 5.99 20
41 IRS29NE1;S2-16 -1.02648 2.06442 0.00022  0.00019 12.08 -344.88 -42.97 -100 4.22 3.67 70
42 S2-19 0.41901 2.30376 0.00026  0.00019 12.76 -314.66 29.45 41 5.06 3.85 20
43 S2-22 2.31061 -0.23222 0.0003  0.00027 13 -63.88 224.46 49 5.53 5.11 50
45 S2-27 0.1569 2.77416 0.0003  0.00022 13.23 -341.76 40.44 36 5 3.73 20
46 IRS16NE 2.88353 1.00059 0.00059  0.00049 9.14 100.58 -356.52 -10 12.94 10.81 20
47 IRS16SE2 2.94874 -1.16855 0.00029  0.00028 12.04 105.72 167.96 327 5.52 5.55 100
49 IRS33E 0.67587 -3.12718 0.00031  0.00017 10.26 261.72 -63.66 170 6.7 3.63 20
50 XXX -3.13294 -0.66085 0.00034  0.00046 13.85 -27.95 215.13 40 6.88 9.64 40
51 XXX -1.58167 -2.78548 0.00014  8e-05 12.11 284.53 -66.07 -114 4.93 2.71 50
52 XXX 1.44037 2.95319 0.00026  0.00015 13.68 -275.3 11.71 -84 4.81 2.88 6
53 XXX -2.5987 -2.07642 0.00021  0.00042 12.41 221.55 51.85 63 3.92 7.95 30
54 IRS13E1(SE) -2.95938 -1.64506 0.00028  0.00027 10.46 -140.52 -106.11 71 5.78 5.72 20
55 XXX 1.66563 -2.95154 0.00028  0.00021 12.46 -31.89 147.65 56 5.42 4.15 20
56 IRS13E4(N) -3.21112 -1.40829 0.0001  0.00029 11.7 -228.74 22.55 56 1.77 5.47 70
58 16SE3 3.34343 -1.13032 0.00042  0.00051 12.07 -22.33 187.99 305 9.74 11.63 70
59 IRS13E2(SW) -3.17051 -1.73026 0.0002  0.00039 10.31 -247.72 17.24 40 4.39 8.71 40
60 XXX -1.25385 3.63384 0.00027  0.00015 13.56 215.11 158.79 -167 4.95 2.88 20
61 XXX -2.75179 -2.82836 0.00025  0.00024 12.32 -10.29 -169.89 20 4.71 4.67 20
62 XXX -3.67199 1.80025 0.00032  0.00016 12.4 -201.44 -178.49 -154 6.76 3.48 25
63 Ostars_15_88 0.77227 -4.06694 0.00027  0.00015 12.45 2.98 -178.14 60 5.15 2.94 50
64 IRS34W -4.0579 1.57884 0.0003  0.0002 11.56 -89.55 -217.1 -290 5.63 3.89 30
65 XXX 4.42527 0.25985 0.00035  0.00019 13.47 -102.84 147.48 196 7.05 3.84 40
67 7SE 2.96515 3.46627 0.00028  0.00018 12.86 215.12 0.91 -150 5.1 3.38 100
68 XXX -4.37913 -1.63859 0.00023  0.00026 12.85 -168.73 60.54 330 4.48 5.16 80
69 IRS34NW -3.75284 2.84295 0.00022  0.00031 13.04 -217.84 -151.99 -150 4 5.89 30
70 HuntB-12_33_7 -4.31318 -2.71989 0.00041  0.00088 13.36 -133.86 -125.8 -40 7.7 16.68 70
72 XXX 2.20922 4.4821 0.00029  0.00026 11.8 227.18 -93.59 -134 5.5 5.01 40
75 IRS1W 5.26359 0.59957 0.0007  0.00091 9.33 -112.63 305.74 35 18.42 23.45 20
76 SchA_79/35 2.78404 4.55782 0.00024  0.00031 13.13 -49.57 -153.3 -115 4.53 6.06 50
78 Ostars_64_60 -1.70619 -5.52637 0.0002  0.00018 13.33 -35.94 -157.72 10 3.97 3.6 50
79 XXX 5.81235 0.07914 0.00057  0.00034 11.68 -7.76 180.03 24 13.45 8.11 25
80 IRS7SE2;SchA_27 5.4371 3.03266 0.00031  0.00022 12.09 94.62 -242.6 -135 5.82 4.2 70
82 IRS9W 2.87437 -5.604 0.00019  0.00021 12.08 203.29 129.74 140 3.74 4.11 50
84 IRS7SW -3.95495 4.92628 0.00026  0.0003 12.33 -3.96 -128.8 -350 4.87 5.8 50
85 HuntB-7_32_73 -6.04711 -1.95272 0.00024  0.0009 12.83 -38.68 294.27 -35 5.77 21.26 50
86 1E 6.36781 0.2498 0.00032  0.00023 11.1 -103.02 185.39 8 7.05 5.01 20
88 7W -2.43315 5.99562 0.00024  0.0002 13.35 184.85 6.08 -305 4.51 3.91 100
89 HuntB-11_55_21 1.84024 -6.31356 0.00013  0.00016 11.28 224.18 59.34 110 2.64 3.32 50
90 IRS7E1(ESE) 4.43568 4.96929 0.0003  0.00026 12.86 180.38 -45.57 -80 5.92 5.26 100
93 XXX 6.71385 -0.482 0.00031  0.00037 13.34 64.73 197.38 86 6.88 8.08 100
96 HuntB-8_59_14 -7.37007 0.06374 0.00027  0.00027 13.7 -76.82 -135.59 -120 5.57 5.72 50
98 HuntB-6_44/57 -3.80711 6.49118 0.00023  0.00031 13.26 188.56 113.34 -65 4.44 6.02 50
99 HuntB-7_58_78 -7.34692 -1.64782 0.0004  0.00034 12.98 -122.97 -26.08 120 8.45 7.16 70
101 XXX -1.09261 7.63488 0.00024  0.00021 11.62 -183.37 -89.01 -92 4.62 4.08 40
102 HuntB-6_42/67 -3.71492 6.93887 0.00027  0.00016 13.38 183.37 89.99 -45 4.96 2.94 50
103 HuntB-8_65_39 -7.74162 1.39373 0.00032  0.00027 10.67 78.72 205.85 60 6.47 5.48 50
104 HuntB-8_65_47 -7.75271 1.68679 0.00026  0.00028 11.6 95.69 92.86 150 4.7 5.18 30
105 HuntB-8_52_83 -7.08958 3.59722 0.00025  0.0003 12.52 -97 -165.35 -170 4.97 6.04 70
108 Ostars_98_21 -3.69535 -7.41842 0.0002  0.00012 11.64 182.31 -21.36 30 4.06 2.63 100
109 AFNW -7.6152 -3.5817 0.00023  0.00014 11.81 -67.11 -139.23 70 5.55 3.4 70
110 XXX -0.02105 8.54316 0.00024  0.00029 11.14 -30.23 129.56 -138 4.85 5.81 40
112 HuntB-7_73_54 -8.08998 -2.90394 0.00017  0.00016 12.44 29.96 -63.86 190 3.63 3.35 50
113 HuntB-7_77_45 -8.36607 -3.35223 0.00021  0.00016 12.75 13.37 -117.9 40 4.53 3.34 100
114 9SW 4.30399 -8.03426 0.00033  0.00039 13.23 83.65 42.02 180 7.85 9.36 80
116 XXX 9.45857 0.28415 0.00017  0.00033 12.96 -91.21 -106.52 -230 3.39 6.71 100
117 AF -6.51289 -6.90104 0.00023  0.00031 10.95 91.02 55.1 160 4.86 6.65 50
118 9SE 5.65761 -8.17805 0.00018  0.00022 11.52 -43.11 -83.66 130 3.83 4.59 100
119 AFNWNW -9.61124 -2.55193 0.00011  0.00021 12.59 54.58 -42.91 30 2.31 4.39 70
120 Blum -8.61882 -5.31271 0.00021  0.00039 13.06 -79.42 136.53 -70 4.75 8.61 70
121 15SW -1.57447 10.035 0.00033  0.00018 11.97 -65.67 -72.51 -180 6.44 3.54 70
122 XXX 0.08004 10.2433 0.00027  0.00022 11.36 -89.03 34.12 -250 5.29 4.33 40
123 XXX 9.71336 4.43161 0.00019  0.00025 12.75 -18.65 -156.64 -150 3.43 4.56 40
126 SchC_72/31 2.56756 10.9467 0.00038  0.00018 13.48 -95.23 -101.15 -160 7.58 3.52 70
127 15NE 1.36502 11.6802 0.00036  0.00016 11.58 -48.42 71.38 -65 6.91 3.07 40
146 HuntB-10_18/22 4.61647 -3.4316 0.00023  0.00018 11.71 -175.58 -84.42 -135 4.45 3.51 30
165 HuntB-12_56_36 -5.56052 -1.29323 0.0002  0.00029 13.16 186.13 52.15 155 4.02 5.8 50
173 S92 0.987761 0.0225948 0.000131376  0.000281853 13 222.116 49.4909 536 0.92731 1.98249 30
176 HuntB-11_61_2 1.6183 -7.24699 0.00016  0.00019 12.45 70.58 134.01 160 3.21 3.73 50
177 HuntB-11_28_49 3.1893 -4.86483 0.0003  0.00033 12.66 -52.17 -148.15 140 6.55 7.13 50
178 nS57/35 -1.59556 8.04383 0.00021  0.00018 13.33 -112.52 -120.61 -130 3.98 3.57 50
179 nS92/30 -3.02904 8.8038 0.00027  0.00014 13.16 93.51 116.01 -160 5.41 2.9 50
180 E77 -1.27328 9.14811 0.00026  0.0002 13.57 -114.13 -109.76 -185 6.42 4.74 50

